An almost fail-safe a-posteriori limited high-order CAT scheme

In this paper we blend the high order Compact Approximate Taylor (CAT) numerical schemes with an a-posteriori Multi-dimensional Optimal Order Detection (MOOD) paradigm to solve hyperbolic systems of conservation laws in 2D. The resulting scheme presents high accuracy on smooth solutions, essentially non-oscillatory behavior on irregular ones, and, almost fail-safe property concerning positivity issues. The numerical results on a set of sanity test cases and demanding ones are presented assessing the appropriate behavior of the CAT-MOOD scheme.

==> FIG/Vortexdata.txt <==
50  8.44e-3 0    8.44e-3 0    7.91e-3 0    8.48e-3 0
100 8.04e-3 0.07 8.04e-3 0.07 6.86e-3 0.21 3.77e-3 1.17
200 6.68e-3 0.27 6.67e-3 0.27 5.31e-3 0.37 2.40e-7 13.94
300 5.71e-3 0.36 5.71e-3 0.36 4.53e-3 0.39 2.06e-8 6.05
400 4.98e-3 0.47 4.98e-3 0.47 3.86e-3 0.55 3.52e-9 6.14
 


==> FIG/VortexdataCAT.txt <==
50  7.94e-3 0 2.03e-3 0 8.46e-4 0 8.95e-3 0
100 2.55e-3 1.64 1.42e-4 3.83 1.56e-5 5.76 8.28e-3 0.11
200 6.12e-4 2.06 8.34e-6 4.09 2.41e-7 6.02 8.34e-5 9.95
300 2.69e-4 2.02 1.64e-6 4.02 2.09e-8 6.03 1.05e-5 5.14
400 1.52e-4 1.99 5.16e-7 4.01 3.68e-9 6.03 2.48e-6 4.93

